Mott-Hubbard transition in V2O3 revisited

The isostructural metal-insulator transition in Cr-doped V2O3 is the textbook example of a Mott-Hubbard transition between a paramagnetic metal and a paramagnetic insulator. We review recent theoretical calculations as well as experimental findings which shed new light on this famous transition. In particular, the old paradigm of a doping-pressure equivalence does not hold, and there is a microscale phase separation for Cr-doped V2O3.

==> additional/PHansmann.txt <==

Philipp Hansmann was born in 1981 in Cologne, Germany. He got his Ph.D. in physics in 2010 from the Vienna University of Technology in Austria and the Max-Planck-Institute for Solid State Research in Stuttgart, Germany.
His research covers strongly correlated electron systems ranging from bulk compounds to heterostructures and surfaces. Currently, he is a postdoctoral researcher at the Ecole Polytechnique in Palaiseau, France. 

